JWST/MIRI unveils the stellar component of the GN20 dusty galaxy overdensity at $z$=4.05

Despite the importance of the dusty star-forming galaxies (DSFGs) at $z$>2 for understanding the galaxy evolution in the early Universe, their stellar distributions traced by the near-IR emission were spatially unresolved until the arrival of the JWST. In this work we present, for the first time, a spatially-resolved morphological analysis of the rest-frame near-IR (~1.1-3.5$\mu$m) emission in DSFGs traced with the JWST/MIRI. In particular, we study the mature stellar component for the three DSFGs and a Lyman-break galaxy (LBG) present in an overdensity at $z$=4.05. Moreover, we use MIRI images along with UV to (sub)-mm ancillary photometric data to model their SEDs and extract their main physical properties. The sub-arcsec resolution MIRI images have revealed that the stellar component present a wide range of morphologies, from disc-like to compact and clump-dominated structures. These near-IR structures contrast with their UV emission, which is usually diffuse and off-centered. The SED fitting analysis shows that GN20 dominates the total SFR with a value ~2500 $M_\odot$yr$^{-1}$ while GN20.2b has the highest stellar mass in the sample ($M_*$~2$\times$10$^{11}$ $M_\odot$). The two DSFGs classified as LTGs (GN20 and GN20.2a) show high specific SFR (sSFR>30 Gyr$^{-1}$) placing them above the star-forming main sequence (SFMS) at z~4 by >0.5 dex while the ETG (i.e.,GN20.2b) is compatible with the high-mass end of the main sequence. When comparing with other DSFGs in overdensities at $z$~2-7 we observe that our objects present similar SFRs, depletion times and projected separations. Nevertheless, the effective radii computed for GN20 and GN20.2a are up to two times larger than those of isolated galaxies observed in CEERS and ALMA-HUDF at similar redshifts. We interpret this difference in size as an effect of rapid growth induced by the dense environment.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

